An Emissions Trading System to reach NDC targets in the Chilean electric sector

In the context of the Paris Agreement, Chile has pledged to reduce Greenhouse Gases (GHG) intensity by at least 30% below 2007 levels by 2030, and to phase out coal as a energy source by 2040, among other strategies. In pursue of these goals, Chile has implemented a $5 per tonne of CO2 emission tax, first of its kind in Latin America. However, such a low price has proven to be insufficient. In our work, we study an alternative approach for capping and pricing carbon emissions in the Chilean electric sector; the cap and trade paradigm. We model the Chilean electric market (generators and emissions auctioneer) as a two stage capacity expansion equilibrium problem, where we allow future investment and trading of emission permits among generator agents. The model studies generation and future investments in the Chilean electric sector in two regimes of demand: deterministic and stochastic. We show that the current Chilean Greenhouse Gases (GHG) intensity pledge does not drive an important shift in the future Chilean electric matrix. To encourage a shift to greener technologies, a more stringent carbon budget must be considered, resulting in a carbon price approximately ten times higher than the present one. We also show that achieving the emissions reduction goal does not necessarily results in further reductions of carbon generation, or phasing out coal in the longer term. Finally, we demonstrate that under technology change costs reductions, higher demand scenarios will relax the need for stringent carbon budgets to achieve new renewable energy investments and hence meet the Chilean pledges. These results suggest that some aspects of the Chilean pledge require further analysis, of the economic impact, particularly with the recent announcement of achieving carbon neutrality towards 2050.

==> 000README.XXX.txt <==
nohypertex
